The nuclear architecture of NGC 4151: on the path toward a universal outflow mechanism in light of NGC 1068

We report near-infrared integral field spectroscopic observations of the active galactic nucleus NGC 4151 with archive data from the NIFS-Gemini North Telescope. We have selected best-seeing observations ($\lesssim$0.3 arcsec) that, allied to our methodology of image processing techniques, show structures with spatial resolution comparable to those of the HST. The intricate outflow of NGC 4151 is revisited in light of the results found for NGC 1068, in a previous work, and a very similar dynamic is found: the low-velocity [Fe II] emission depicts the glowing walls of an hourglass structure, while the high-velocity gas fills its volume. From this finding, we show that the misalignment between the jet and the NLR is not a projection effect, as previously thought. A molecular outflow is detected for the first time in this galaxy and, just like in NGC 1068, the transition between the molecular and the ionized gas phases comes from the fragmentation of molecular cavity walls into bullets of ionized gas exposed to the central source. Furthermore, it is suggestive that the same geometrical dichotomy between the cones seen in NGC 1068 is found here, with one side, where the cavity is disrupted by the AGN, being more extended than the other. Finally, a new spatial correlation between the high-velocity [Fe II] and the soft X-ray emission of [Ne IX] is found, which is unexpected given the difference between their ionization potentials.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
